Fair CoVariance Neural Networks

Covariance-based data processing is widespread across signal processing and machine learning applications due to its ability to model data interconnectivities and dependencies. However, harmful biases in the data may become encoded in the sample covariance matrix and cause data-driven methods to treat different subpopulations unfairly. Existing works such as fair principal component analysis (PCA) mitigate these effects, but remain unstable in low sample regimes, which in turn may jeopardize the fairness goal. To address both biases and instability, we propose Fair coVariance Neural Networks (FVNNs), which perform graph convolutions on the covariance matrix for both fair and accurate predictions. Our FVNNs provide a flexible model compatible with several existing bias mitigation techniques. In particular, FVNNs allow for mitigating the bias in two ways: first, they operate on fair covariance estimates that remove biases from their principal components; second, they are trained in an end-to-end fashion via a fairness regularizer in the loss function so that the model parameters are tailored to solve the task directly in a fair manner. We prove that FVNNs are intrinsically fairer than analogous PCA approaches thanks to their stability in low sample regimes. We validate the robustness and fairness of our model on synthetic and real-world data, showcasing the flexibility of FVNNs along with the tradeoff between fair and accurate performance.

==> data/credit_pca.csv <==
pcs,pcaSampLin-acc,pcaDebLin-acc,pcaBalLin-acc,pcaSampRbf-acc,pcaDebRbf-acc,pcaBalRbf-acc,pcaSampLin-acc-std,pcaDebLin-acc-std,pcaBalLin-acc-std,pcaSampRbf-acc-std,pcaDebRbf-acc-std,pcaBalRbf-acc-std,pcaSampLin-fair,pcaDebLin-fair,pcaBalLin-fair,pcaSampRbf-fair,pcaDebRbf-fair,pcaBalRbf-fair,pcaSampLin-fair-std,pcaDebLin-fair-std,pcaBalLin-fair-std,pcaSampRbf-fair-std,pcaDebRbf-fair-std,pcaBalRbf-fair-std
10,0.675000011920929,0.6610000133514404,0.656000018119812,0.6539999842643738,0.6460000276565552,0.6489999890327454,0.009937304072082043,0.014168630354106426,0.01000000536441803,0.011357815004885197,0.013076693750917912,0.017909493297338486,0.8221451565623283,0.8381509780883789,0.8370176553726196,0.8472766578197479,0.8496556580066681,0.8488048389554024,0.009123938326409939,0.01636855983851533,0.00852492594049116,0.014190444171398576,0.016602150497629753,0.02061216909874833
30,0.6819999814033508,0.6640000343322754,0.6820000410079956,0.6880000233650208,0.6830000281333923,0.6809999942779541,0.008306626230478287,0.011575836688280106,0.005196152720600367,0.012806241400539875,0.010805089958012104,0.012439858168363571,0.8103593662381172,0.830205149948597,0.8159045353531837,0.8093933537602425,0.8109759166836739,0.8180185705423355,0.009309458404728438,0.010378271680144694,0.007248696495949814,0.016028927789348828,0.007173831546283629,0.01576323232502383


==> data/credit_pca_3pcs.csv <==
pcs,pcaSampLin-acc,pcaDebLin-acc,pcaBalLin-acc,pcaSampRbf-acc,pcaDebRbf-acc,pcaBalRbf-acc,pcaSampLin-acc-std,pcaDebLin-acc-std,pcaBalLin-acc-std,pcaSampRbf-acc-std,pcaDebRbf-acc-std,pcaBalRbf-acc-std,pcaSampLin-fair,pcaDebLin-fair,pcaBalLin-fair,pcaSampRbf-fair,pcaDebRbf-fair,pcaBalRbf-fair,pcaSampLin-fair-std,pcaDebLin-fair-std,pcaBalLin-fair-std,pcaSampRbf-fair-std,pcaDebRbf-fair-std,pcaBalRbf-fair-std
10,0.675000011920929,0.6610000133514404,0.656000018119812,0.6539999842643738,0.6460000276565552,0.6489999890327454,0.009937304072082043,0.014168630354106426,0.01000000536441803,0.011357815004885197,0.013076693750917912,0.017909493297338486,0.8221451565623283,0.8381509780883789,0.8370176553726196,0.8472766578197479,0.8496556580066681,0.8488048389554024,0.009123938326409939,0.01636855983851533,0.00852492594049116,0.014190444171398576,0.016602150497629753,0.02061216909874833
20,0.6669999957084656,0.6640000343322754,0.6579999923706055,0.6770000457763672,0.6710000038146973,0.6749999523162842,0.011079258285462856,0.013038397766649723,0.007681147661060095,0.008874117396771908,0.010712143033742905,0.008645805530250072,0.8274745494127274,0.8333902359008789,0.8330684155225754,0.8186511173844337,0.820287823677063,0.8207269161939621,0.010112562304457446,0.012026778392393103,0.00745607726776952,0.009518113889912923,0.008158072794836449,0.012512135552204599
30,0.6819999814033508,0.6640000343322754,0.6820000410079956,0.6880000233650208,0.6830000281333923,0.6809999942779541,0.008306626230478287,0.011575836688280106,0.005196152720600367,0.012806241400539875,0.010805089958012104,0.012439858168363571,0.8103593662381172,0.830205149948597,0.8159045353531837,0.8093933537602425,0.8109759166836739,0.8180185705423355,0.009309458404728438,0.010378271680144694,0.007248696495949814,0.016028927789348828,0.007173831546283629,0.01576323232502383


==> data/credit_pca_flip.csv <==
,pcs,pcaSampLin-acc,pcaDebLin-acc,pcaBalLin-acc,pcaSampRbf-acc,pcaDebRbf-acc,pcaBalRbf-acc,pcaSampLin-acc-std,pcaDebLin-acc-std,pcaBalLin-acc-std,pcaSampRbf-acc-std,pcaDebRbf-acc-std,pcaBalRbf-acc-std,pcaSampLin-fair,pcaDebLin-fair,pcaBalLin-fair,pcaSampRbf-fair,pcaDebRbf-fair,pcaBalRbf-fair,pcaSampLin-fair-std,pcaDebLin-fair-std,pcaBalLin-fair-std,pcaSampRbf-fair-std,pcaDebRbf-fair-std,pcaBalRbf-fair-std
0,10,0.32499998807907104,0.33899998664855957,0.343999981880188,0.3460000157356262,0.3539999723434448,0.35100001096725464,0.009937304072082,0.0141686303541064,0.010000005364418,0.0113578150048851,0.0130766937509179,0.0179094932973384,0.17785484343767166,0.1618490219116211,0.16298234462738037,0.15272334218025208,0.1503443419933319,0.15119516104459763,0.0091239383264099,0.0163685598385153,0.0085249259404911,0.0141904441713985,0.0166021504976297,0.0206121690987483
1,30,0.31800001859664917,0.3359999656677246,0.3179999589920044,0.31199997663497925,0.31699997186660767,0.3190000057220459,0.0083066262304782,0.0115758366882801,0.0051961527206003,0.0128062414005398,0.0108050899580121,0.0124398581683635,0.18964063376188278,0.16979485005140305,0.18409546464681625,0.19060664623975754,0.18902408331632614,0.1819814294576645,0.0093094584047284,0.0103782716801446,0.0072486964959498,0.0160289277893488,0.0071738315462836,0.0157632323250238


==> data/credit_vnn.csv <==
lambda,vnnSamp-acc,vnnDeb-acc,vnnBal-acc,vnnSamp-acc-std,vnnDeb-acc-std,vnnBal-acc-std,vnnSamp-fair,vnnDeb-fair,vnnBal-fair,vnnSamp-fair-std,vnnDeb-fair-std,vnnBal-fair-std
0,0.6510000228881836,0.625,0.6159999966621399,0.010805093683302402,0.01080508902668953,0.017378153279423714,0.8499299436807632,0.881622491,0.8877215832471848,0.008006632378440886,0.016373317653028154,0.022886240940202012
.75,0.6410000324249268,0.6179999709129333,0.6180000305175781,0.011079258285462856,0.016155490651726723,0.010816656984388828,0.8587627410888672,0.8854167,0.8921545371413231,0.010655257876626079,0.02018819246800157,0.010133096497314635


==> data/credit_vnn_flip.csv <==
,lambda,vnnSamp-acc,vnnDeb-acc,vnnBal-acc,vnnSamp-acc-std,vnnDeb-acc-std,vnnBal-acc-std,vnnSamp-fair,vnnDeb-fair,vnnBal-fair,vnnSamp-fair-std,vnnDeb-fair-std,vnnBal-fair-std
0,0.0,0.3489999771118164,0.375,0.3840000033378601,0.0108050936833024,0.0108050890266895,0.0173781532794237,0.15007005631923676,0.11837750899999999,0.11227841675281525,0.0080066323784408,0.0163733176530281,0.022886240940202
1,0.75,0.35899996757507324,0.38200002908706665,0.3819999694824219,0.0110792582854628,0.0161554906517267,0.0108166569843888,0.1412372589111328,0.11458330000000005,0.10784546285867691,0.010655257876626,0.0201881924680015,0.0101330964973146


==> data/pca_lsac.csv <==
,PCA_lin_acc,PCA_lin_acc_std,PCA_lin_fair,PCA_lin_fair_std,PCA_RBF_acc,PCA_RBF_acc_std,PCA_RBF_fair,PCA_RBF_fair_std,PCA_lin_bal_acc,PCA_lin_bal_acc_std,PCA_lin_bal_fair,PCA_lin_bal_fair_std,PCA_RBF_bal_acc,PCA_RBF_bal_acc_std,PCA_RBF_bal_fair,PCA_RBF_bal_fair_std,PCA_lin_deb_acc,PCA_lin_deb_acc_std,PCA_lin_deb_fair,PCA_lin_deb_fair_std,PCA_RBF_deb_acc,PCA_RBF_deb_acc_std,PCA_RBF_deb_fair,PCA_RBF_deb_fair_std
0,0.8798150901208078,3.1777037307183833e-06,0.08316981750002106,0.0,0.8706492225272797,2.7062718890661776e-06,0.11054678398669926,0.0,0.8802966001219129,1.1248219152545964e-05,0.08489953868440026,0.0,0.8632998661274618,5.987278860288223e-06,0.08055343445034335,0.0,0.8798788546865868,2.7649343678763126e-06,0.07518570631494359,0.0,0.8683482111726087,2.602766239417849e-06,0.09271205629397239,0.0


==> data/pca_parkinson.csv <==
,PCA_lin_acc,PCA_lin_acc_std,PCA_lin_fair,PCA_lin_fair_std,PCA_RBF_acc,PCA_RBF_acc_std,PCA_RBF_fair,PCA_RBF_fair_std,PCA_lin_bal_acc,PCA_lin_bal_acc_std,PCA_lin_bal_fair,PCA_lin_bal_fair_std,PCA_RBF_bal_acc,PCA_RBF_bal_acc_std,PCA_RBF_bal_fair,PCA_RBF_bal_fair_std,PCA_lin_deb_acc,PCA_lin_deb_acc_std,PCA_lin_deb_fair,PCA_lin_deb_fair_std,PCA_RBF_deb_acc,PCA_RBF_deb_acc_std,PCA_RBF_deb_fair,PCA_RBF_deb_fair_std
0,100.3042984108858,0.0005865114171418977,41.293784990351995,0.0,84.85385533280433,0.00039723639231261493,45.48906704733704,0.0,100.09958494706505,0.0005928800747229425,41.73834206674873,0.0,86.86395600023624,0.00014678157158798478,38.49946904881257,0.0,100.32257161161374,4.602091035078913e-05,41.38018984398006,0.0,84.87787437029313,1.0986883618726951e-05,45.4282357915353,0.0


==> data/synth_smape.csv <==
,min_class_samples,PCA_lin,PCA_lin_fair,PCA_RBF,PCA_RBF_fair,VNN,VNN_fair
0,10.0,1.0896122364556715,1.0692884168346657,1.0809171697049302,1.0688430510435851,1.009351372718811,1.0788427591323853
1,20.0,1.0892866322625785,1.070689151262065,1.0804920599808936,1.0712296407655997,1.0090539455413818,1.0302066802978516
2,30.0,1.0931147678615494,1.066510091460984,1.0829066934691935,1.070956137227422,1.0090497732162476,1.0194014310836792
3,40.0,1.0946060812603726,1.069849164722401,1.0831326727053965,1.064613481887377,1.008621096611023,1.0151797533035278
4,50.0,1.093094189986232,1.0679699515010572,1.081967740424954,1.0646945735075382,1.0087637901306152,1.0115180015563965
5,60.0,1.0963532087278165,1.0682196950184957,1.0868089695744612,1.06462047454123,1.008898138999939,1.0109684467315674
6,70.0,1.0941493019921615,1.0776819220310951,1.0848589392144126,1.0694734467549645,1.009102702140808,1.0113922357559204
7,80.0,1.0930314168094546,1.067858886660107,1.0840535696063087,1.0666372346911048,1.0086570978164673,1.0115066766738892
8,90.0,1.0912301630227252,1.068963400322879,1.0826255514478436,1.0657090087867114,1.008678913116455,1.0110528469085691
9,100.0,1.090167328166034,1.067907968681419,1.0813979354224383,1.0612345880771634,1.008769154548645,1.0110663175582886
10,110.0,1.090712014294385,1.0659797079314044,1.0821129608595903,1.060269503345355,1.0086454153060913,1.0113087892532349
11,120.0,1.095295109533514,1.0725363725926211,1.0858387769200115,1.0623559774362616,1.0090678930282593,1.0110130310058594
12,130.0,1.088220475370436,1.0750112339969304,1.0819105859195453,1.067251004222626,1.009125828742981,1.0107423067092896
13,140.0,1.0852187097098482,1.0730113750741883,1.081215641314396,1.0648944203910284,1.0091692209243774,1.010484218597412
14,150.0,1.0875361716617111,1.0667767125374017,1.0810679737232796,1.0624550761009672,1.0090765953063965,1.0105262994766235
15,160.0,1.0843181605355043,1.0649219552054343,1.07943114562925,1.0675096468317995,1.008941888809204,1.0104314088821411
16,170.0,1.0852062696635576,1.0624875000063223,1.0801981294821668,1.0650510585214252,1.0089131593704224,1.010521650314331
17,180.0,1.0874600962938124,1.0658532254609254,1.0828298808830057,1.0587868544337269,1.0091005563735962,1.0100806951522827
18,190.0,1.085633708293426,1.0632533120683736,1.0804382513146833,1.0586099002146183,1.009223222732544,1.010104417800903
19,200.0,1.095308196325148,1.0629850176800444,1.0849997098989534,1.058032274926051,1.0093269348144531,1.0099976062774658
20,210.0,1.091609989742321,1.0622303947243927,1.0831600762451312,1.0587748728112576,1.009005069732666,1.010077714920044
21,220.0,1.0926076052026146,1.062255068058268,1.0831696165919154,1.0598051889993063,1.00896418094635,1.0100702047348022
22,230.0,1.0973005278647023,1.0650623472774974,1.0848847337372387,1.0614993093552234,1.008800983428955,1.0100750923156738
23,240.0,1.1000517545331414,1.068044217854951,1.0872457005189224,1.0628592322613897,1.008849859237671,1.009932279586792
24,250.0,1.0994658667697654,1.0696917329630218,1.0877040735184431,1.0639893864771357,1.0088684558868408,1.0098304748535156
25,260.0,1.1028805945554825,1.0726790932718453,1.089597003056163,1.0649599580439109,1.0088707208633425,1.009784460067749
26,270.0,1.0973276288127003,1.07305041523404,1.0910162114149675,1.0651403480008148,1.0088636875152588,1.0098897218704224
27,280.0,1.0966770177534937,1.0619816950354626,1.085917382736406,1.059451849010184,1.008813500404358,1.0098297595977783
28,290.0,1.0938850777943234,1.0611767235826903,1.0849857965210052,1.0598877006005925,1.0084993839263916,1.0099406242370603
29,300.0,1.0936788015357324,1.0623453541206014,1.0882910894873086,1.0617474077540427,1.008292555809021,1.0098940134048462
30,310.0,1.0981372399415608,1.0738537016059182,1.0915039810400713,1.0679585475079725,1.0083447694778442,1.009803056716919
31,320.0,1.0982852204833535,1.0725875533636149,1.09212425161349,1.0674445573120432,1.0081791877746582,1.009880781173706
32,330.0,1.1089828470904524,1.0650790874825595,1.0982624206090612,1.0637779916076338,1.0084930658340454,1.009763240814209
33,340.0,1.1060496219791718,1.0638028542098867,1.0968303536842976,1.063734344938775,1.0085009336471558,1.0097744464874268
34,350.0,1.1041655884826218,1.0653715398892296,1.097516230056245,1.064469111272449,1.0084946155548096,1.0097215175628662
35,360.0,1.096384553563153,1.0655726401718395,1.0925519690232282,1.0648816692952792,1.0082181692123413,1.009813666343689
36,370.0,1.096071837935385,1.067207808021735,1.092487907380128,1.065400680792188,1.008285641670227,1.0097651481628418
37,380.0,1.0997240814576326,1.0674771465082082,1.094465985659013,1.065384084004818,1.0084346532821655,1.009810447692871
38,390.0,1.104143674932479,1.0668229656579082,1.095087947154768,1.0652318840688355,1.008520245552063,1.0098870992660522
39,400.0,1.1024095986004665,1.0661844400326608,1.094155791303639,1.0649641583110796,1.0086930990219116,1.0098994970321655
40,410.0,1.1042158937471112,1.0667972015486482,1.0950424383159416,1.0651733697069572,1.008878231048584,1.009843111038208
41,420.0,1.1065866819835914,1.0657084142940068,1.0963873176098404,1.0646642879891948,1.008872389793396,1.0098718404769895
42,430.0,1.1079258435758326,1.0656993877603715,1.0967550119671046,1.0644103279478163,1.008802890777588,1.0099589824676514
43,440.0,1.1072262845250478,1.06657763324794,1.0963439978543454,1.065199308326896,1.0086930990219116,1.0099663734436035
44,450.0,1.1056378375085647,1.0668269088916524,1.095377115840021,1.0652423541985616,1.0086551904678345,1.0100518465042114
45,460.0,1.1069912298731146,1.0633822845036174,1.095673780285653,1.0632989961258366,1.0086190700531006,1.0100784301757812
46,470.0,1.0898311690055775,1.0651038213779545,1.083551423329871,1.0642581775598736,1.0086233615875244,1.0100442171096802
47,480.0,1.0903246958389277,1.0661040144860612,1.0818098342061409,1.0651629751093852,1.008631706237793,1.0100843906402588
48,490.0,1.09051453689243,1.065834829625394,1.0817832969178929,1.0652176387007088,1.0087400674819946,1.010046124458313


==> data/synth_smape_diff.csv <==
index,min_class_samples,PCA_lin,PCA_lin_fair,PCA_RBF,PCA_RBF_fair,VNN,VNN_fair
0,10.0,0.005382134131707517,0.01493899451304559,0.024312256313318015,0.0295791740091087,0.0066792964935302734,0.017353296279907227
1,20.0,0.009184265669752056,0.017232197468168176,0.026159583277356235,0.0299310020822372,0.007063150405883567,0.008031487464904785
2,30.0,0.01362688217039465,0.01695118416764152,0.02953796745368309,0.03156454112871221,0.007580280303955078,0.0062427520751953125
3,40.0,0.011202794480680955,0.01022620152524989,0.028510535219165467,0.027294362371928393,0.0069730281829833984,0.005897641181945801
4,50.0,0.010082593507421356,0.014026852043447224,0.02905641995775654,0.03377515075874338,0.006851077079772949,0.005673885345458984
5,60.0,0.012558310633196568,0.013215422912875141,0.037544308089142664,0.03420397698961786,0.006620526313781738,0.0060787200927732155
6,70.0,0.012535606300089874,0.005579494898435566,0.03501461552317853,0.0293700164970343,0.0073049068450927734,0.005584597587585449
7,80.0,0.00995360169931514,0.004463541371444002,0.033147688395554376,0.03197449044191236,0.006969928741455078,0.005858898162841797
8,90.0,0.007911546899789679,0.0067169197952055,0.03143595828845447,0.029973014583921875,0.007390618324279785,0.005367279052734375
9,100.0,0.016390796692427267,0.00514824883684728,0.034149659518112774,0.031728180108064,0.007909893989562766,0.004841446876525879
10,110.0,0.020939942637010933,0.006416094637804237,0.03610327946833136,0.030829278851689068,0.008426308631896973,0.004460453987121582
11,120.0,0.01624065002288977,0.006616535790364253,0.034859544636844486,0.03661463461957637,0.008878707885742188,0.004312396049499512
12,130.0,0.022529301223731313,0.006239360567689367,0.03589772706229688,0.03148188780269079,0.008887171745300515,0.004513740539550781
13,140.0,0.02549359990722544,0.007361008823348891,0.036067891523235085,0.03401902374748422,0.009096503257751465,0.004635214805603027
14,150.0,0.02265410769356091,0.012134142717737495,0.03963780142728268,0.035734117588180014,0.009562849998474121,0.0042525529861450195
15,160.0,0.026160923850296003,0.01094738171709686,0.041227743903309966,0.03344525877717919,0.00958132743835427,0.004743099212646484
16,170.0,0.02619504859767141,0.014423043784081768,0.03869024530560328,0.030678687475120592,0.009729146957397461,0.004549860954284668
17,180.0,0.026693382245046582,0.012590780243652011,0.03695327872439136,0.0289378580008679,0.009693503379822,0.004772067070007102
18,190.0,0.031344270630960125,0.014430711271460561,0.04144700691926628,0.026754695234447068,0.010527968406677024,0.004166364669799805
19,200.0,0.02813629871892953,0.014142012815664184,0.04123850005111551,0.02726922588615488,0.010412812232971191,0.004644513130187988
20,210.0,0.030192348401679947,0.013966886402683842,0.04132743238060432,0.025437971370041668,0.009811878204345703,0.004983186721801758
21,220.0,0.02845350652207901,0.012307421288629827,0.03869727796790001,0.028457956331707113,0.009848833084106445,0.0050776004791259766
22,230.0,0.02786770991722154,0.010275065224729207,0.0380417180634014,0.027449661089552713,0.009958624839782715,0.005167722702026367
23,240.0,0.03367651368880953,0.006092340899144233,0.04279924524461309,0.026729880985410848,0.010064005851745605,0.005127429962158203
24,250.0,0.034664111477103354,0.0025954206426626047,0.04334358935574012,0.026344995744464583,0.010343074798583984,0.005574345588684082
25,260.0,0.03650523557993335,-0.002320374710605977,0.04351937244188275,0.024432600724165976,0.010319113731384277,0.005829334259033203
26,270.0,0.03471816340718492,-0.001072031673704732,0.03321090740758481,0.02472572650055982,0.010358333587646484,0.0056476593017575905
27,280.0,0.030413144673960835,0.01377003137135624,0.04229334049392697,0.027958884703377374,0.010351896286010964,0.005540132522583008
28,290.0,0.029244597047849652,0.013222525456441314,0.04121691568481212,0.025799121205629216,0.010024666786193626,0.005502820014953613
29,300.0,0.014713219362018304,0.01317313284261501,0.023623558021155677,0.040667850516133974,0.010145068168640137,0.005513429641723633
30,310.0,0.028500365773954428,-0.0012641178446519685,0.029434300988794293,0.02588794975339015,0.010464191436767578,0.005362510681152344
31,320.0,0.03074640650813043,-9.223234532740321e-05,0.03003665952028145,0.02599839369507606,0.010155558586120383,0.00543212890625
32,330.0,0.04142408999789371,0.009789287376515743,0.04405070492268015,0.02718415403832286,0.01074981689453125,0.005596041679382324
33,340.0,0.03867819334914824,0.010407534136814611,0.04116923690811092,0.026002651947977462,0.010979175567626953,0.005419373512268066
34,350.0,0.034670948861660555,0.008435202449911694,0.03906819883379775,0.025999944644955253,0.011190176010132058,0.00524353981018022
35,360.0,0.020518170152993287,0.008278271437128781,0.032838478828836504,0.0253907137168341,0.010839581489562988,0.005347609519958496
36,370.0,0.02040268708534798,0.00663064385826706,0.03191952252663932,0.02562635356439169,0.010768413543701172,0.005434989929199219
37,380.0,0.027405848607214844,0.007305370935221767,0.03294880835996694,0.026016092633382337,0.010924816131591797,0.0054721832275390625
38,390.0,0.03690957667569306,0.008828991412600296,0.03481162317201725,0.027239142848041187,0.010910868644714355,0.00553286075592041
39,400.0,0.036425162241980225,0.009617898068689179,0.04125746293284971,0.027345747564001988,0.010918498039245605,0.005748271942138672
40,410.0,0.04028621794316356,0.009064286640377173,0.03927883378078412,0.027553548455522048,0.011182308197021484,0.005626320838928001
41,420.0,0.04351305125175098,0.010420122217084549,0.04129093492009095,0.02886716292838054,0.011285662651062012,0.005697846412658691
42,430.0,0.043346615329436844,0.010339423327276887,0.039835721744027275,0.028315900590734078,0.011178016662597656,0.005728483200073242
43,440.0,0.043390373978028585,0.009430832969629321,0.04080365906875105,0.028654418576235186,0.0110856294631958,0.005695462226867454
44,450.0,0.046826498202683586,0.00946970076860243,0.043239904847688804,0.028555770180246576,0.010728359222411887,0.005672335624694824
45,460.0,0.04358549278169632,0.013075013631123511,0.04565635337593932,0.030521626219542908,0.010736227035522461,0.005803704261780007
46,470.0,0.0014029706296156963,0.011055688662333196,0.005664586524055659,0.030841313371537282,0.011099696159362793,0.005624175071716309
47,480.0,0.002333437578064812,0.009763787534034396,0.010181447835478918,0.02992182512770003,0.011032938957214355,0.005667328834533691
48,490.0,0.0027190937747765265,0.010396864677611584,0.010268615616864984,0.03078462156859252,0.011166453361511453,0.005650401115417258


==> data/vnn_lsac.csv <==
,lambda,VNN_acc,VNN_bal_acc,VNN_deb_acc,VNN_acc_std,VNN_bal_acc_std,VNN_deb_acc_std,VNN_fair,VNN_bal_fair,VNN_deb_fair,VNN_fair_std,VNN_bal_fair_std,VNN_deb_fair_std
0,0.3,0.904080605506897,0.9023433685302734,0.9047047853469848,0.027031760067884953,0.010719776422558927,0.022559976116688148,0.0075324892997741255,0.011906540393829323,0.01642466783523555,0.022579803227259027,0.016739722921335454,0.015545300250328912
1,0.5,0.8863107442855835,0.8786284327507019,0.8800936341285706,0.012913822800669054,0.0026194991858646526,0.002452426956503156,0.038951420783996604,0.014304745197296076,0.01851608753204348,0.017617852737231883,0.015839455223720957,0.012252126930114916
2,0.7,0.875721788406372,0.8761197686195373,0.876177167892456,0.0036313967271498888,0.004345931680469352,0.003000014788077453,0.02820322513580331,0.02444225549697876,0.020142889022827126,0.044635580439653086,0.0354431262124995,0.012191404487576794
3,0.8,0.8685827851295471,0.8720377564430237,0.8719629406929016,0.0013543207834554453,0.0012005518881719787,0.0012107894650475676,0.042035150527954146,0.02079195976257331,0.030430281162261985,0.0024774462361620516,0.004556454973003819,0.009732681045231915
4,0.9,0.8663193583488464,0.8694393277168274,0.8696095466613769,0.0014232902485580706,0.0004992522078552551,0.0010147877921116598,0.06071718931198111,0.049043464660644576,0.058487677574157626,0.009552337238672569,0.0029214212957579815,0.010947102964594231
5,1.0,0.866370952129364,0.8700374762217203,0.8701454281806946,0.0010889918871969208,0.0003665917878303041,0.0004354337609110152,0.08985257148742676,0.08176277081171668,0.08366454839706416,0.00687041081540383,0.013863383559617845,0.00391668820850873


==> data/vnn_parkinson.csv <==
,lambda,VNN_acc,VNN_bal_acc,VNN_deb_acc,VNN_acc_std,VNN_bal_acc_std,VNN_deb_acc_std,VNN_fair,VNN_bal_fair,VNN_deb_fair,VNN_fair_std,VNN_bal_fair_std,VNN_deb_fair_std
0,0.3,109.4303695678711,109.37129821777344,108.37625122070312,3.4737729791418546,5.453756896076605,4.947024792177235,7.090283203124997,6.336489868164051,7.48855438232421,2.5790361205577854,3.600393772601265,1.2957246453087428
1,0.5,94.02006225585937,95.75130157470703,93.9962387084961,4.231695487290946,4.037515396729955,4.424369414136915,6.239234924316406,4.795095825195318,4.79293518066406,4.992672355392445,3.0080003771668546,3.4175995798061023
2,0.7,82.60151977539063,80.01927032470704,84.82325592041016,7.192027634785035,2.649779834083656,1.972604793128858,3.762768554687497,10.071484374999997,2.2357543945312557,3.8033718478651193,6.860826663907044,4.882335509535307
3,0.8,78.72130737304687,79.80316619873047,84.0051040649414,3.8899009794132415,1.4122980661086808,3.6676882575269527,4.964414978027349,19.027321624755857,13.842497253417974,4.387952888595601,10.090760844238538,2.2933138192873375
4,0.9,81.61417236328126,77.95242614746094,78.84908294677734,3.2815495101606995,2.0957621415344576,4.354301220460503,17.121377563476557,27.34684524536133,12.631797790527344,4.794897969260611,3.8073454369179154,5.0708369631146795
5,1.0,83.2108642578125,75.68197123209636,85.68990478515624,2.323050214884034,3.899008533193887,1.1403185797836006,24.819009399414057,27.737626393636063,26.308828735351568,5.212594274717066,4.967694806482361,4.09885138160318

